Achievable Stability in Redundancy Systems

We consider a system with $N$ parallel servers where incoming jobs are immediately replicated to, say, $d$ servers. Each of the $N$ servers has its own queue and follows a FCFS discipline. As soon as the first job replica is completed, the remaining replicas are abandoned. We investigate the achievable stability region for a quite general workload model with different job types and heterogeneous servers, reflecting job-server affinity relations which may arise from data locality issues and soft compatibility constraints. Under the assumption that job types are known beforehand we show for New-Better-than-Used (NBU) distributed speed variations that no replication $(d=1)$ gives a strictly larger stability region than replication $(d>1)$. Strikingly, this does not depend on the underlying distribution of the intrinsic job sizes, but observing the job types is essential for this statement to hold. In case of non-observable job types we show that for New-Worse-than-Used (NWU) distributed speed variations full replication ($d=N$) gives a larger stability region than no replication $(d=1)$.

==> TikZFigures/ExpectedLatency_Weibull_k_05_rslow_05.csv <==
lambda,d1,d2,d3
0.05,1.82,0.407,0.176
0.1,1.98,0.42,0.181
0.15,2.16,0.433,0.185
0.2,2.34,0.447,0.19
0.25,2.538,0.459,0.195
0.3,2.746,0.474,0.199
0.35,2.973,0.49,0.204
0.4,3.206,0.506,0.209
0.45,3.474,0.521,0.215
0.5,3.739,0.54,0.22
0.55,4.041,0.556,0.225
0.6,4.362,0.575,0.23
0.65,4.709,0.594,0.236
0.7,5.1,0.615,0.241
0.75,5.531,0.633,0.247
0.8,6.011,0.656,0.253
0.85,6.502,0.679,0.259
0.9,7.062,0.702,0.266
0.95,7.688,0.726,0.271
1,8.479,0.753,0.278
1.05,9.298,0.781,0.284
1.1,10.179,0.812,0.291
1.15,11.223,0.843,0.298
1.2,12.501,0.874,0.305
1.25,13.87,0.904,0.312
1.3,15.787,0.942,0.318
1.35,17.703,0.978,0.326
1.4,20.455,1.021,0.336
1.45,23.999,1.063,0.342
1.5,28.841,1.101,0.349
1.55,34.342,1.152,0.359
1.6,45.302,1.202,0.366
1.65,60.562,1.249,0.375
1.7,92.24,1.303,0.384
1.75,203.664,1.367,0.392
1.8,1000,1.427,0.402
1.85,1000,1.496,0.411
1.9,1000,1.566,0.422
1.95,1000,1.657,0.432
2,1000,1.743,0.44
2.05,1000,1.834,0.452
2.1,1000,1.937,0.462
2.15,1000,2.038,0.473
2.2,1000,2.142,0.482
2.25,1000,2.286,0.497
2.3,1000,2.413,0.508
2.35,1000,2.575,0.519
2.4,1000,2.722,0.531
2.45,1000,2.904,0.546
2.5,1000,3.144,0.559
2.55,1000,3.38,0.574
2.6,1000,3.645,0.589
2.65,1000,3.992,0.599
2.7,1000,4.377,0.618
2.75,1000,4.757,0.63
2.8,1000,5.225,0.648
2.85,1000,5.837,0.665
2.9,1000,6.732,0.683
2.95,1000,7.529,0.696
3,1000,8.932,0.715
3.05,1000,10.542,0.737
3.1,1000,12.964,0.758
3.15,1000,17.036,0.778
3.2,1000,22.187,0.798
3.25,1000,36.061,0.825
3.3,1000,106.811,0.846
3.35,1000,1000,0.872
3.4,1000,1000,0.889
3.45,1000,1000,0.921
3.5,1000,1000,0.945
3.55,1000,1000,0.973
3.6,1000,1000,1.003
3.65,1000,1000,1.028
3.7,1000,1000,1.067
3.75,1000,1000,1.104
3.8,1000,1000,1.138
3.85,1000,1000,1.173
3.9,1000,1000,1.221
3.95,1000,1000,1.247
4,1000,1000,1.308
4.05,1000,1000,1.346
4.1,1000,1000,1.386
4.15,1000,1000,1.449
4.2,1000,1000,1.507
4.25,1000,1000,1.555
4.3,1000,1000,1.614
4.35,1000,1000,1.687
4.4,1000,1000,1.749
4.45,1000,1000,1.834
4.5,1000,1000,1.902
4.55,1000,1000,2.013
4.6,1000,1000,2.096
4.65,1000,1000,2.207
4.7,1000,1000,2.287
4.75,1000,1000,2.441
4.8,1000,1000,2.561
4.85,1000,1000,2.704
4.9,1000,1000,2.883
4.95,1000,1000,3.075
5,1000,1000,3.3
5.05,1000,1000,3.465
5.1,1000,1000,3.747
5.15,1000,1000,4.015
5.2,1000,1000,4.46
5.25,1000,1000,4.759
5.3,1000,1000,5.304
5.35,1000,1000,6.044
5.4,1000,1000,6.582
5.45,1000,1000,7.372
5.5,1000,1000,8.871
5.55,1000,1000,10.425
5.6,1000,1000,12.777
5.65,1000,1000,16.816
5.7,1000,1000,23.493
5.75,1000,1000,31.845
5.8,1000,1000,105.185
5.85,1000,1000,1000


==> TikZFigures/ExpectedLatency_Weibull_k_2_rslow_01.csv <==
lambda,d1,d2,d3
0.025,7.377,3.192,1.006
0.05,7.803,3.381,1.023
0.075,8.287,3.589,1.041
0.1,8.852,3.825,1.059
0.125,9.503,4.095,1.079
0.15,10.288,4.397,1.1
0.175,11.207,4.74,1.122
0.2,12.335,5.151,1.146
0.225,13.712,5.634,1.171
0.25,15.533,6.226,1.198
0.275,17.914,6.955,1.225
0.3,21.223,7.873,1.256
0.325,26.115,9.105,1.289
0.35,34.147,10.838,1.324
0.375,49.542,13.427,1.363
0.4,91.271,17.956,1.403
0.425,700.883,26.831,1.448
0.45,1000,63.47,1.497
0.475,1000,1000,1.55
0.5,1000,1000,1.608
0.525,1000,1000,1.673
0.55,1000,1000,1.746
0.575,1000,1000,1.823
0.6,1000,1000,1.913
0.625,1000,1000,2.013
0.65,1000,1000,2.133
0.675,1000,1000,2.259
0.7,1000,1000,2.411
0.725,1000,1000,2.597
0.75,1000,1000,2.809
0.775,1000,1000,3.064
0.8,1000,1000,3.39
0.825,1000,1000,3.789
0.85,1000,1000,4.334
0.875,1000,1000,5.091
0.9,1000,1000,6.175
0.925,1000,1000,7.844
0.95,1000,1000,10.832
0.975,1000,1000,18.225
1,1000,1000,58.63
1.025,1000,1000,1000


==> TikZFigures/ExpectedLatency_Weibull_k_2_rslow_05.csv <==
lambda,d1,d2,d3
0.025,1.683,1.079,0.828
0.05,1.699,1.09,0.839
0.075,1.716,1.102,0.85
0.1,1.735,1.114,0.862
0.125,1.753,1.126,0.875
0.15,1.771,1.139,0.889
0.175,1.79,1.152,0.903
0.2,1.811,1.166,0.918
0.225,1.83,1.18,0.933
0.25,1.851,1.194,0.95
0.275,1.873,1.21,0.967
0.3,1.896,1.225,0.986
0.325,1.919,1.242,1.004
0.35,1.943,1.258,1.024
0.375,1.968,1.277,1.046
0.4,1.995,1.295,1.068
0.425,2.02,1.313,1.093
0.45,2.049,1.332,1.118
0.475,2.077,1.354,1.145
0.5,2.107,1.376,1.175
0.525,2.138,1.398,1.207
0.55,2.171,1.419,1.24
0.575,2.205,1.444,1.277
0.6,2.24,1.471,1.315
0.625,2.277,1.498,1.358
0.65,2.314,1.526,1.405
0.675,2.354,1.556,1.457
0.7,2.396,1.587,1.511
0.725,2.441,1.621,1.569
0.75,2.484,1.654,1.639
0.775,2.535,1.693,1.711
0.8,2.585,1.731,1.796
0.825,2.636,1.774,1.887
0.85,2.692,1.82,1.991
0.875,2.75,1.867,2.122
0.9,2.813,1.919,2.262
0.925,2.881,1.977,2.419
0.95,2.95,2.034,2.618
0.975,3.018,2.102,2.841
1,3.101,2.174,3.123
1.025,3.184,2.25,3.461
1.05,3.275,2.336,3.934
1.075,3.363,2.432,4.551
1.1,3.464,2.529,5.392
1.125,3.579,2.66,6.674
1.15,3.693,2.785,8.81
1.175,3.821,2.945,13.277
1.2,3.955,3.116,25.751
1.225,4.105,3.33,1000
1.25,4.261,3.58,1000
1.275,4.45,3.871,1000
1.3,4.649,4.229,1000
1.325,4.865,4.699,1000
1.35,5.099,5.297,1000
1.375,5.367,6.136,1000
1.4,5.702,7.37,1000
1.425,6.026,9.286,1000
1.45,6.412,12.759,1000
1.475,6.875,22.668,1000
1.5,7.419,74.703,1000
1.525,8.022,1000,1000
1.55,8.767,1000,1000
1.575,9.769,1000,1000
1.6,10.864,1000,1000
1.625,12.35,1000,1000
1.65,14.172,1000,1000
1.675,17.276,1000,1000
1.7,20.862,1000,1000
1.725,27.748,1000,1000
1.75,42.12,1000,1000
1.775,82.794,1000,1000
1.8,757.169,1000,1000
1.825,1000,1000,1000
1.85,1000,1000,1000
1.875,1000,1000,1000
1.9,1000,1000,1000
1.925,1000,1000,1000
1.95,1000,1000,1000
1.975,1000,1000,1000
2,1000,1000,1000


==> TikZFigures/ExpectedLatency_vs_SameStartingTimes_FS.csv <==
lambda,Exp,WeibullNWU,WeibullNBU,Uniform
0.05,0.796,0.408,1.09,1.022
0.1,0.815,0.42,1.113,1.047
0.15,0.834,0.433,1.139,1.072
0.2,0.855,0.446,1.166,1.1
0.25,0.877,0.46,1.194,1.129
0.3,0.901,0.475,1.225,1.161
0.35,0.925,0.49,1.258,1.194
0.4,0.951,0.505,1.293,1.23
0.45,0.98,0.523,1.333,1.269
0.5,1.009,0.538,1.374,1.31
0.55,1.041,0.556,1.42,1.355
0.6,1.075,0.574,1.469,1.404
0.65,1.111,0.594,1.524,1.459
0.7,1.15,0.613,1.586,1.519
0.75,1.192,0.635,1.653,1.586
0.8,1.238,0.658,1.73,1.659
0.85,1.288,0.682,1.819,1.74
0.9,1.343,0.702,1.918,1.835
0.95,1.405,0.729,2.032,1.942
1,1.471,0.754,2.169,2.069
1.05,1.542,0.782,2.334,2.219
1.1,1.626,0.811,2.53,2.395
1.15,1.72,0.845,2.786,2.607
1.2,1.823,0.874,3.119,2.877
1.25,1.942,0.907,3.57,3.227
1.3,2.085,0.941,4.241,3.714
1.35,2.251,0.98,5.29,4.394
1.4,2.447,1.015,7.323,5.506
1.45,2.673,1.062,12.778,7.529
1.5,2.971,1.104,73.812,13.102
1.55,3.338,1.158,,57.002
1.6,3.85,1.202,,
1.65,4.51,1.25,,
1.7,5.551,1.308,,
1.75,7.131,1.369,,
1.8,10.457,1.433,,
1.85,19.635,1.505,,
1.9,323.392,1.573,,
1.95,,1.659,,
2,,1.725,,
2.05,,1.837,,
2.1,,1.926,,
2.15,,2.027,,
2.2,,2.161,,
2.25,,2.289,,
2.3,,2.411,,
2.35,,2.57,,
2.4,,2.747,,
2.45,,2.954,,
2.5,,3.162,,
2.55,,3.402,,
2.6,,3.664,,
2.65,,3.966,,
2.7,,4.423,,
2.75,,4.785,,
2.8,,5.285,,
2.85,,5.816,,
2.9,,6.692,,
2.95,,7.653,,
3,,8.791,,
3.05,,10.645,,
3.1,,13.426,,
3.15,,17.168,,
3.2,,24.409,,
3.25,,42.144,,
3.3,,,,
3.35,,,,
3.4,,,,
3.45,,,,
3.5,,,,
3.55,,,,
3.6,,,,
3.65,,,,
3.7,,,,
3.75,,,,
3.8,,,,
3.85,,,,
3.9,,,,
3.95,,,,
4,,,,


==> TikZFigures/ExpectedLatency_vs_SameStartingTimes_H.csv <==
lambda,Exp,WeibullNWU,WeibullNBU,Uniform
0.05,0.958,0.51,1.244,1.165
0.1,0.984,0.529,1.272,1.193
0.15,1.011,0.548,1.302,1.223
0.2,1.04,0.57,1.335,1.255
0.25,1.071,0.591,1.369,1.29
0.3,1.103,0.614,1.407,1.326
0.35,1.138,0.638,1.447,1.366
0.4,1.176,0.663,1.491,1.409
0.45,1.216,0.689,1.538,1.454
0.5,1.259,0.717,1.591,1.504
0.55,1.306,0.745,1.647,1.56
0.6,1.354,0.774,1.711,1.618
0.65,1.408,0.805,1.779,1.684
0.7,1.468,0.841,1.857,1.756
0.75,1.531,0.873,1.942,1.836
0.8,1.603,0.909,2.039,1.927
0.85,1.679,0.949,2.151,2.027
0.9,1.765,0.991,2.279,2.146
0.95,1.861,1.031,2.427,2.28
1,1.967,1.078,2.597,2.435
1.05,2.09,1.13,2.808,2.607
1.1,2.228,1.182,3.058,2.828
1.15,2.387,1.232,3.37,3.085
1.2,2.568,1.293,3.762,3.409
1.25,2.796,1.347,4.275,3.815
1.3,3.062,1.419,5.003,4.365
1.35,3.378,1.494,6.066,5.114
1.4,3.781,1.566,7.807,6.253
1.45,4.345,1.644,11.261,8.238
1.5,5.096,1.741,22.669,12.518
1.55,6.173,1.839,,35.697
1.6,7.861,1.939,,
1.65,11.168,2.069,,
1.7,21.323,2.174,,
1.75,,2.307,,
1.8,,2.47,,
1.85,,2.635,,
1.9,,2.818,,
1.95,,3.03,,
2,,3.282,,
2.05,,3.554,,
2.1,,3.823,,
2.15,,4.261,,
2.2,,4.587,,
2.25,,5.075,,
2.3,,5.701,,
2.35,,6.375,,
2.4,,7.447,,
2.45,,8.455,,
2.5,,10.041,,
2.55,,12.309,,
2.6,,15.741,,
2.65,,21.272,,
2.7,,34.429,,
2.75,,,,
2.8,,,,
2.85,,,,
2.9,,,,
2.95,,,,

